VPNet: Variable Projection Networks

We introduce VPNet, a novel model-driven neural network architecture based on variable projection (VP). Applying VP operators to neural networks results in learnable features, interpretable parameters, and compact network structures. This paper discusses the motivation and mathematical background of VPNet and presents experiments. The VPNet approach was evaluated in the context of signal processing, where we classified a synthetic dataset and real electrocardiogram (ECG) signals. Compared to fully connected and one-dimensional convolutional networks, VPNet offers fast learning ability and good accuracy at a low computational cost of both training and inference. Based on these advantages and the promising results obtained, we anticipate a profound impact on the broader field of signal processing, in particular on classification, regression and clustering problems.

==> Figures/condition_number1.dat <==
   5.0000000000000000e+02   5.0000000000000001e-03   1.0000000012902814e+00   1.0247913466848095e+00
   5.0100000000000000e+02   4.9936666666666671e-03   1.0000000015484716e+00   1.0251166405077812e+00
   5.0200000000000000e+02   4.9873333333333332e-03   1.0000000019892272e+00   1.0254457874134153e+00
   5.0300000000000000e+02   4.9810000000000002e-03   1.0000000025284586e+00   1.0257788283079132e+00
   5.0400000000000000e+02   4.9746666666666672e-03   1.0000000031277634e+00   1.0261158044952479e+00
   5.0500000000000000e+02   4.9683333333333333e-03   1.0000000037726042e+00   1.0264567576810977e+00
   5.0600000000000000e+02   4.9620000000000003e-03   1.0000000044588198e+00   1.0268017299768277e+00
   5.0700000000000000e+02   4.9556666666666664e-03   1.0000000051869744e+00   1.0271507639035193e+00
   5.0800000000000000e+02   4.9493333333333334e-03   1.0000000059600411e+00   1.0275039023960475e+00
   5.0900000000000000e+02   4.9430000000000003e-03   1.0000000067823840e+00   1.0278611888072091e+00
   5.1000000000000000e+02   4.9366666666666673e-03   1.0000000076593021e+00   1.0282226669118997e+00
   5.1100000000000000e+02   4.9303333333333343e-03   1.0000000085968155e+00   1.0285883809113441e+00
   5.1200000000000000e+02   4.9240000000000004e-03   1.0000000096015644e+00   1.0289583754373752e+00
   5.1300000000000000e+02   4.9176666666666674e-03   1.0000000106807800e+00   1.0293326955567681e+00
   5.1400000000000000e+02   4.9113333333333335e-03   1.0000000118422869e+00   1.0297113867756258e+00
   5.1500000000000000e+02   4.9050000000000005e-03   1.0000000130945190e+00   1.0300944950438198e+00
   5.1600000000000000e+02   4.8986666666666666e-03   1.0000000144465624e+00   1.0304820667594847e+00
   5.1700000000000000e+02   4.8923333333333336e-03   1.0000000159082003e+00   1.0308741487735709e+00
   5.1800000000000000e+02   4.8860000000000006e-03   1.0000000174899653e+00   1.0312707883944490e+00
   5.1900000000000000e+02   4.8796666666666667e-03   1.0000000192032024e+00   1.0316720333925775e+00
   5.2000000000000000e+02   4.8733333333333337e-03   1.0000000210601383e+00   1.0320779320052238e+00
   5.2100000000000000e+02   4.8669999999999998e-03   1.0000000230739510e+00   1.0324885329412457e+00
   5.2200000000000000e+02   4.8606666666666668e-03   1.0000000252588543e+00   1.0329038853859340e+00
   5.2300000000000000e+02   4.8543333333333338e-03   1.0000000276301804e+00   1.0333240390059149e+00
   5.2400000000000000e+02   4.8479999999999999e-03   1.0000000302044736e+00   1.0337490439541130e+00
   5.2500000000000000e+02   4.8416666666666669e-03   1.0000000329995922e+00   1.0341789508747794e+00
   5.2600000000000000e+02   4.8353333333333330e-03   1.0000000360348118e+00   1.0346138109085796e+00
   5.2700000000000000e+02   4.8290000000000008e-03   1.0000000393309441e+00   1.0350536756977504e+00
   5.2800000000000000e+02   4.8226666666666669e-03   1.0000000429104596e+00   1.0354985973913173e+00
   5.2900000000000000e+02   4.8163333333333339e-03   1.0000000467976151e+00   1.0359486286503821e+00
   5.3000000000000000e+02   4.8100000000000009e-03   1.0000000510186047e+00   1.0364038226534751e+00
   5.3100000000000000e+02   4.8036666666666670e-03   1.0000000556017055e+00   1.0368642331019775e+00
   5.3200000000000000e+02   4.7973333333333340e-03   1.0000000605774428e+00   1.0373299142256116e+00
   5.3300000000000000e+02   4.7910000000000001e-03   1.0000000659787658e+00   1.0378009207880017e+00
   5.3400000000000000e+02   4.7846666666666671e-03   1.0000000718412378e+00   1.0382773080923065e+00
   5.3500000000000000e+02   4.7783333333333332e-03   1.0000000782032310e+00   1.0387591319869232e+00
   5.3600000000000000e+02   4.7720000000000002e-03   1.0000000851061499e+00   1.0392464488712665e+00
   5.3700000000000000e+02   4.7656666666666672e-03   1.0000000925946602e+00   1.0397393157016195e+00
   5.3800000000000000e+02   4.7593333333333333e-03   1.0000001007169328e+00   1.0402377899970627e+00
   5.3900000000000000e+02   4.7530000000000003e-03   1.0000001095249147e+00   1.0407419298454776e+00
   5.4000000000000000e+02   4.7466666666666664e-03   1.0000001190746108e+00   1.0412517939096291e+00
   5.4100000000000000e+02   4.7403333333333334e-03   1.0000001294263894e+00   1.0417674414333269e+00
   5.4200000000000000e+02   4.7340000000000004e-03   1.0000001406453056e+00   1.0422889322476652e+00
   5.4300000000000000e+02   4.7276666666666665e-03   1.0000001528014535e+00   1.0428163267773467e+00
   5.4400000000000000e+02   4.7213333333333343e-03   1.0000001659703359e+00   1.0433496860470854e+00
   5.4500000000000000e+02   4.7150000000000004e-03   1.0000001802332663e+00   1.0438890716880949e+00
   5.4600000000000000e+02   4.7086666666666674e-03   1.0000001956777946e+00   1.0444345459446620e+00
   5.4700000000000000e+02   4.7023333333333335e-03   1.0000002123981619e+00   1.0449861716808035e+00
   5.4800000000000000e+02   4.6960000000000005e-03   1.0000002304957900e+00   1.0455440123870143e+00
   5.4900000000000000e+02   4.6896666666666675e-03   1.0000002500798015e+00   1.0461081321870982e+00
   5.5000000000000000e+02   4.6833333333333336e-03   1.0000002712675775e+00   1.0466785958450964e+00
   5.5100000000000000e+02   4.6770000000000006e-03   1.0000002941853501e+00   1.0472554687722961e+00
   5.5200000000000000e+02   4.6706666666666667e-03   1.0000003189688371e+00   1.0478388170343451e+00
   5.5300000000000000e+02   4.6643333333333337e-03   1.0000003457639219e+00   1.0484287073584457e+00
   5.5400000000000000e+02   4.6579999999999998e-03   1.0000003747273751e+00   1.0490252071406545e+00
   5.5500000000000000e+02   4.6516666666666668e-03   1.0000004060276213e+00   1.0496283844532723e+00
   5.5600000000000000e+02   4.6453333333333338e-03   1.0000004398455671e+00   1.0502383080523356e+00
   5.5700000000000000e+02   4.6389999999999999e-03   1.0000004763754762e+00   1.0508550473852039e+00
   5.5800000000000000e+02   4.6326666666666669e-03   1.0000005158259000e+00   1.0514786725982488e+00
   5.5900000000000000e+02   4.6263333333333330e-03   1.0000005584206773e+00   1.0521092545446460e+00
   5.6000000000000000e+02   4.6200000000000000e-03   1.0000006043999941e+00   1.0527468647922686e+00
   5.6100000000000000e+02   4.6136666666666670e-03   1.0000006540215101e+00   1.0533915756316876e+00
   5.6200000000000000e+02   4.6073333333333339e-03   1.0000007075615636e+00   1.0540434600842772e+00
   5.6300000000000000e+02   4.6010000000000009e-03   1.0000007653164482e+00   1.0547025919104267e+00
   5.6400000000000000e+02   4.5946666666666670e-03   1.0000008276037782e+00   1.0553690456178655e+00
   5.6500000000000000e+02   4.5883333333333340e-03   1.0000008947639329e+00   1.0560428964700941e+00
   5.6600000000000000e+02   4.5820000000000001e-03   1.0000009671615970e+00   1.0567242204949319e+00
   5.6700000000000000e+02   4.5756666666666671e-03   1.0000010451873991e+00   1.0574130944931761e+00
   5.6800000000000000e+02   4.5693333333333341e-03   1.0000011292596485e+00   1.0581095960473781e+00
   5.6900000000000000e+02   4.5630000000000002e-03   1.0000012198261858e+00   1.0588138035307351e+00
   5.7000000000000000e+02   4.5566666666666672e-03   1.0000013173663429e+00   1.0595257961161022e+00
   5.7100000000000000e+02   4.5503333333333333e-03   1.0000014223930274e+00   1.0602456537851250e+00
   5.7200000000000000e+02   4.5440000000000003e-03   1.0000015354549376e+00   1.0609734573374923e+00
   5.7300000000000000e+02   4.5376666666666664e-03   1.0000016571389045e+00   1.0617092884003156e+00
   5.7400000000000000e+02   4.5313333333333334e-03   1.0000017880723870e+00   1.0624532294376312e+00
   5.7500000000000000e+02   4.5250000000000004e-03   1.0000019289261051e+00   1.0632053637600336e+00
   5.7600000000000000e+02   4.5186666666666674e-03   1.0000020804168488e+00   1.0639657755344332e+00
   5.7700000000000000e+02   4.5123333333333335e-03   1.0000022433104327e+00   1.0647345497939475e+00
   5.7800000000000000e+02   4.5060000000000005e-03   1.0000024184248522e+00   1.0655117724479259e+00
   5.7900000000000000e+02   4.4996666666666666e-03   1.0000026066336001e+00   1.0662975302921067e+00
   5.8000000000000000e+02   4.4933333333333336e-03   1.0000028088692012e+00   1.0670919110189103e+00
   5.8100000000000000e+02   4.4870000000000005e-03   1.0000030261269381e+00   1.0678950032278753e+00
   5.8200000000000000e+02   4.4806666666666667e-03   1.0000032594688004e+00   1.0687068964362263e+00
   5.8300000000000000e+02   4.4743333333333336e-03   1.0000035100276614e+00   1.0695276810895915e+00
   5.8400000000000000e+02   4.4680000000000006e-03   1.0000037790116978e+00   1.0703574485728597e+00
   5.8500000000000000e+02   4.4616666666666667e-03   1.0000040677090540e+00   1.0711962912211854e+00
   5.8600000000000000e+02   4.4553333333333337e-03   1.0000043774927803e+00   1.0720443023311395e+00
   5.8700000000000000e+02   4.4490000000000007e-03   1.0000047098260454e+00   1.0729015761720111e+00
   5.8800000000000000e+02   4.4426666666666668e-03   1.0000050662676430e+00   1.0737682079972619e+00
   5.8900000000000000e+02   4.4363333333333338e-03   1.0000054484778067e+00   1.0746442940561327e+00
   5.9000000000000000e+02   4.4299999999999999e-03   1.0000058582243443e+00   1.0755299316054061e+00
   5.9100000000000000e+02   4.4236666666666669e-03   1.0000062973891133e+00   1.0764252189213277e+00
   5.9200000000000000e+02   4.4173333333333330e-03   1.0000067679748519e+00   1.0773302553116886e+00
   5.9300000000000000e+02   4.4110000000000000e-03   1.0000072721123798e+00   1.0782451411280654e+00
   5.9400000000000000e+02   4.4046666666666670e-03   1.0000078120681886e+00   1.0791699777782306e+00
   5.9500000000000000e+02   4.3983333333333340e-03   1.0000083902524404e+00   1.0801048677387255e+00
   5.9600000000000000e+02   4.3920000000000001e-03   1.0000090092273974e+00   1.0810499145676007e+00
   5.9700000000000000e+02   4.3856666666666671e-03   1.0000096717162941e+00   1.0820052229173331e+00
   5.9800000000000000e+02   4.3793333333333332e-03   1.0000103806126754e+00   1.0829708985479083e+00
   5.9900000000000000e+02   4.3730000000000002e-03   1.0000111389902346e+00   1.0839470483400848e+00
   6.0000000000000000e+02   4.3666666666666671e-03   1.0000119501131477e+00   1.0849337803088315e+00
   6.0100000000000000e+02   4.3603333333333332e-03   1.0000128174469523e+00   1.0859312036169482e+00
   6.0200000000000000e+02   4.3540000000000002e-03   1.0000137446699828e+00   1.0869394285888638e+00
   6.0300000000000000e+02   4.3476666666666672e-03   1.0000147356853843e+00   1.0879585667246252e+00
   6.0400000000000000e+02   4.3413333333333333e-03   1.0000157946337358e+00   1.0889887307140675e+00
   6.0500000000000000e+02   4.3350000000000003e-03   1.0000169259063105e+00   1.0900300344511753e+00
   6.0600000000000000e+02   4.3286666666666673e-03   1.0000181341589907e+00   1.0910825930486372e+00
   6.0700000000000000e+02   4.3223333333333334e-03   1.0000194243268765e+00   1.0921465228525908e+00
   6.0800000000000000e+02   4.3160000000000004e-03   1.0000208016396099e+00   1.0932219414575675e+00
   6.0900000000000000e+02   4.3096666666666665e-03   1.0000222716374456e+00   1.0943089677216338e+00
   6.1000000000000000e+02   4.3033333333333335e-03   1.0000238401880979e+00   1.0954077217817364e+00
   6.1100000000000000e+02   4.2970000000000005e-03   1.0000255135043996e+00   1.0965183250692470e+00
   6.1200000000000000e+02   4.2906666666666666e-03   1.0000272981628004e+00   1.0976409003257190e+00
   6.1300000000000000e+02   4.2843333333333336e-03   1.0000292011227374e+00   1.0987755716188465e+00
   6.1400000000000000e+02   4.2780000000000006e-03   1.0000312297469143e+00   1.0999224643586416e+00
   6.1500000000000000e+02   4.2716666666666667e-03   1.0000333918225262e+00   1.1010817053138195e+00
   6.1600000000000000e+02   4.2653333333333336e-03   1.0000356955834586e+00   1.1022534226284046e+00
   6.1700000000000000e+02   4.2589999999999998e-03   1.0000381497335040e+00   1.1034377458385531e+00
   6.1800000000000000e+02   4.2526666666666667e-03   1.0000407634706316e+00   1.1046348058895985e+00
   6.1900000000000000e+02   4.2463333333333337e-03   1.0000435465123456e+00   1.1058447351533218e+00
   6.2000000000000000e+02   4.2400000000000007e-03   1.0000465091221746e+00   1.1070676674454469e+00
   6.2100000000000000e+02   4.2336666666666668e-03   1.0000496621373314e+00   1.1083037380433680e+00
   6.2200000000000000e+02   4.2273333333333338e-03   1.0000530169975839e+00   1.1095530837041074e+00
   6.2300000000000000e+02   4.2209999999999999e-03   1.0000565857753767e+00   1.1108158426825110e+00
   6.2400000000000000e+02   4.2146666666666669e-03   1.0000603812072479e+00   1.1120921547496778e+00
   6.2500000000000000e+02   4.2083333333333339e-03   1.0000644167265860e+00   1.1133821612116332e+00
   6.2600000000000000e+02   4.2020000000000000e-03   1.0000687064977629e+00   1.1146860049282443e+00
   6.2700000000000000e+02   4.1956666666666670e-03   1.0000732654517013e+00   1.1160038303323814e+00
   6.2800000000000000e+02   4.1893333333333340e-03   1.0000781093228996e+00   1.1173357834493267e+00
   6.2900000000000000e+02   4.1830000000000001e-03   1.0000832546879934e+00   1.1186820119164393e+00
   6.3000000000000000e+02   4.1766666666666671e-03   1.0000887190058598e+00   1.1200426650030677e+00
   6.3100000000000000e+02   4.1703333333333332e-03   1.0000945206593423e+00   1.1214178936307242e+00
   6.3200000000000000e+02   4.1640000000000002e-03   1.0001006789986358e+00   1.1228078503935193e+00
   6.3300000000000000e+02   4.1576666666666671e-03   1.0001072143863630e+00   1.1242126895788556e+00
   6.3400000000000000e+02   4.1513333333333333e-03   1.0001141482444200e+00   1.1256325671883904e+00
   6.3500000000000000e+02   4.1450000000000002e-03   1.0001215031026098e+00   1.1270676409592655e+00
   6.3600000000000000e+02   4.1386666666666664e-03   1.0001293026491336e+00   1.1285180703856090e+00
   6.3700000000000000e+02   4.1323333333333333e-03   1.0001375717829732e+00   1.1299840167403072e+00
   6.3800000000000000e+02   4.1260000000000003e-03   1.0001463366682324e+00   1.1314656430970618e+00
   6.3900000000000000e+02   4.1196666666666673e-03   1.0001556247904586e+00   1.1329631143527177e+00
   6.4000000000000000e+02   4.1133333333333334e-03   1.0001654650150229e+00   1.1344765972498805e+00
   6.4100000000000000e+02   4.1070000000000004e-03   1.0001758876475881e+00   1.1360062603998133e+00
   6.4200000000000000e+02   4.1006666666666665e-03   1.0001869244967154e+00   1.1375522743056290e+00
   6.4300000000000000e+02   4.0943333333333335e-03   1.0001986089386692e+00   1.1391148113857670e+00
   6.4400000000000000e+02   4.0880000000000005e-03   1.0002109759844533e+00   1.1406940459977679e+00
   6.4500000000000000e+02   4.0816666666666666e-03   1.0002240623491343e+00   1.1422901544623456e+00
   6.4600000000000000e+02   4.0753333333333336e-03   1.0002379065234954e+00   1.1439033150877544e+00
   6.4700000000000000e+02   4.0690000000000006e-03   1.0002525488480727e+00   1.1455337081944661e+00
   6.4800000000000000e+02   4.0626666666666667e-03   1.0002680315896058e+00   1.1471815161401446e+00
   6.4900000000000000e+02   4.0563333333333337e-03   1.0002843990199652e+00   1.1488469233449361e+00
   6.5000000000000000e+02   4.0499999999999998e-03   1.0003016974975805e+00   1.1505301163170640e+00
   6.5100000000000000e+02   4.0436666666666668e-03   1.0003199755514263e+00   1.1522312836787429e+00
   6.5200000000000000e+02   4.0373333333333337e-03   1.0003392839676011e+00   1.1539506161924060e+00
   6.5300000000000000e+02   4.0309999999999999e-03   1.0003596758785374e+00   1.1556883067872528e+00
   6.5400000000000000e+02   4.0246666666666668e-03   1.0003812068548787e+00   1.1574445505861193e+00
   6.5500000000000000e+02   4.0183333333333338e-03   1.0004039350000722e+00   1.1592195449326754e+00
   6.5600000000000000e+02   4.0119999999999999e-03   1.0004279210476912e+00   1.1610134894189446e+00
   6.5700000000000000e+02   4.0056666666666669e-03   1.0004532284615393e+00   1.1628265859131579e+00
   6.5800000000000000e+02   3.9993333333333339e-03   1.0004799235385606e+00   1.1646590385879438e+00
   6.5900000000000000e+02   3.9930000000000000e-03   1.0005080755145772e+00   1.1665110539488459e+00
   6.6000000000000000e+02   3.9866666666666670e-03   1.0005377566728877e+00   1.1683828408631862e+00
   6.6100000000000000e+02   3.9803333333333331e-03   1.0005690424557545e+00   1.1702746105892678e+00
   6.6200000000000000e+02   3.9740000000000001e-03   1.0006020115787944e+00   1.1721865768059183e+00
   6.6300000000000000e+02   3.9676666666666671e-03   1.0006367461482908e+00   1.1741189556423828e+00
   6.6400000000000000e+02   3.9613333333333341e-03   1.0006733317814502e+00   1.1760719657085648e+00
   6.6500000000000000e+02   3.9550000000000002e-03   1.0007118577296166e+00   1.1780458281256174e+00
   6.6600000000000000e+02   3.9486666666666672e-03   1.0007524170044437e+00   1.1800407665568886e+00
   6.6700000000000000e+02   3.9423333333333333e-03   1.0007951065070493e+00   1.1820570072392247e+00
   6.6800000000000000e+02   3.9360000000000003e-03   1.0008400271601405e+00   1.1840947790146281e+00
   6.6900000000000000e+02   3.9296666666666664e-03   1.0008872840431260e+00   1.1861543133622812e+00
   6.7000000000000000e+02   3.9233333333333334e-03   1.0009369865301978e+00   1.1882358444309280e+00
   6.7100000000000000e+02   3.9170000000000003e-03   1.0009892484313943e+00   1.1903396090716272e+00
   6.7200000000000000e+02   3.9106666666666673e-03   1.0010441881366225e+00   1.1924658468708664e+00
   6.7300000000000000e+02   3.9043333333333334e-03   1.0011019287626344e+00   1.1946148001840522e+00
   6.7400000000000000e+02   3.8980000000000004e-03   1.0011625983029402e+00   1.1967867141693671e+00
   6.7500000000000000e+02   3.8916666666666665e-03   1.0012263297806432e+00   1.1989818368220051e+00
   6.7600000000000000e+02   3.8853333333333335e-03   1.0012932614041614e+00   1.2012004190087791e+00
   6.7700000000000000e+02   3.8790000000000005e-03   1.0013635367258300e+00   1.2034427145031090e+00
   6.7800000000000000e+02   3.8726666666666666e-03   1.0014373048033345e+00   1.2057089800203900e+00
   6.7900000000000000e+02   3.8663333333333336e-03   1.0015147203639525e+00   1.2079994752537380e+00
   6.8000000000000000e+02   3.8599999999999997e-03   1.0015959439715700e+00   1.2103144629101257e+00
   6.8100000000000000e+02   3.8536666666666667e-03   1.0016811421964147e+00   1.2126542087468970e+00
   6.8200000000000000e+02   3.8473333333333337e-03   1.0017704877874867e+00   1.2150189816086734e+00
   6.8300000000000000e+02   3.8410000000000007e-03   1.0018641598476150e+00   1.2174090534646436e+00
   6.8400000000000000e+02   3.8346666666666668e-03   1.0019623440111103e+00   1.2198246994462492e+00
   6.8500000000000000e+02   3.8283333333333338e-03   1.0020652326239365e+00   1.2222661978852540e+00
   6.8600000000000000e+02   3.8219999999999999e-03   1.0021730249263687e+00   1.2247338303522151e+00
   6.8700000000000000e+02   3.8156666666666669e-03   1.0022859272380540e+00   1.2272278816953364e+00
   6.8800000000000000e+02   3.8093333333333330e-03   1.0024041531454309e+00   1.2297486400797319e+00
   6.8900000000000000e+02   3.8030000000000000e-03   1.0025279236914215e+00   1.2322963970270671e+00
   6.9000000000000000e+02   3.7966666666666669e-03   1.0026574675673472e+00   1.2348714474556155e+00
   6.9100000000000000e+02   3.7903333333333339e-03   1.0027930213069784e+00   1.2374740897206995e+00
   6.9200000000000000e+02   3.7840000000000000e-03   1.0029348294826554e+00   1.2401046256555392e+00
   6.9300000000000000e+02   3.7776666666666670e-03   1.0030831449034043e+00   1.2427633606124950e+00
   6.9400000000000000e+02   3.7713333333333331e-03   1.0032382288149566e+00   1.2454506035047144e+00
   6.9500000000000000e+02   3.7650000000000001e-03   1.0034003511016167e+00   1.2481666668481775e+00
   6.9600000000000000e+02   3.7586666666666671e-03   1.0035697904898684e+00   1.2509118668041461e+00
   6.9700000000000000e+02   3.7523333333333332e-03   1.0037468347536644e+00   1.2536865232220142e+00
   6.9800000000000000e+02   3.7460000000000002e-03   1.0039317809212938e+00   1.2564909596825575e+00
   6.9900000000000000e+02   3.7396666666666672e-03   1.0041249354837603e+00   1.2593255035415916e+00
   7.0000000000000000e+02   3.7333333333333333e-03   1.0043266146045784e+00   1.2621904859740265e+00
   7.0100000000000000e+02   3.7270000000000003e-03   1.0045371443309106e+00   1.2650862420183266e+00
   7.0200000000000000e+02   3.7206666666666673e-03   1.0047568608059489e+00   1.2680131106213783e+00
   7.0300000000000000e+02   3.7143333333333334e-03   1.0049861104824827e+00   1.2709714346837491e+00
   7.0400000000000000e+02   3.7080000000000004e-03   1.0052252503375425e+00   1.2739615611053554e+00
   7.0500000000000000e+02   3.7016666666666665e-03   1.0054746480880652e+00   1.2769838408315373e+00
   7.0600000000000000e+02   3.6953333333333335e-03   1.0057346824074864e+00   1.2800386288995234e+00
   7.0700000000000000e+02   3.6889999999999996e-03   1.0060057431431928e+00   1.2831262844853062e+00
   7.0800000000000000e+02   3.6826666666666674e-03   1.0062882315347601e+00   1.2862471709509116e+00
   7.0900000000000000e+02   3.6763333333333335e-03   1.0065825604329031e+00   1.2894016558920742e+00
   7.1000000000000000e+02   3.6700000000000005e-03   1.0068891545190777e+00   1.2925901111863030e+00
   7.1100000000000000e+02   3.6636666666666666e-03   1.0072084505256698e+00   1.2958129130413552e+00
   7.1200000000000000e+02   3.6573333333333336e-03   1.0075408974567075e+00   1.2990704420440982e+00
   7.1300000000000000e+02   3.6509999999999997e-03   1.0078869568090538e+00   1.3023630832097721e+00
   7.1400000000000000e+02   3.6446666666666667e-03   1.0082471027940232e+00   1.3056912260316476e+00
   7.1500000000000000e+02   3.6383333333333337e-03   1.0086218225593839e+00   1.3090552645310758e+00
   7.1600000000000000e+02   3.6319999999999998e-03   1.0090116164116982e+00   1.3124555973079293e+00
   7.1700000000000000e+02   3.6256666666666668e-03   1.0094169980389922e+00   1.3158926275914367e+00
   7.1800000000000000e+02   3.6193333333333338e-03   1.0098384947337009e+00   1.3193667632914079e+00
   7.1900000000000000e+02   3.6129999999999999e-03   1.0102766476158991e+00   1.3228784170498435e+00
   7.2000000000000000e+02   3.6066666666666669e-03   1.0107320118567891e+00   1.3264280062929323e+00
   7.2100000000000000e+02   3.6003333333333339e-03   1.0112051569024472e+00   1.3300159532834368e+00
   7.2200000000000000e+02   3.5940000000000000e-03   1.0116966666978444e+00   1.3336426851734631e+00
   7.2300000000000000e+02   3.5876666666666670e-03   1.0122071399111385e+00   1.3373086340576010e+00
   7.2400000000000000e+02   3.5813333333333331e-03   1.0127371901582727e+00   1.3410142370264622e+00
   7.2500000000000000e+02   3.5750000000000001e-03   1.0132874462279031e+00   1.3447599362205804e+00
   7.2600000000000000e+02   3.5686666666666670e-03   1.0138585523067061e+00   1.3485461788847035e+00
   7.2700000000000000e+02   3.5623333333333340e-03   1.0144511682051007e+00   1.3523734174224460e+00
   7.2800000000000000e+02   3.5560000000000001e-03   1.0150659695834563e+00   1.3562421094513268e+00
   7.2900000000000000e+02   3.5496666666666671e-03   1.0157036481788491e+00   1.3601527178581694e+00
   7.3000000000000000e+02   3.5433333333333332e-03   1.0163649120324494e+00   1.3641057108548815e+00
   7.3100000000000000e+02   3.5370000000000002e-03   1.0170504857176201e+00   1.3681015620345931e+00
   7.3200000000000000e+02   3.5306666666666663e-03   1.0177611105688407e+00   1.3721407504281704e+00
   7.3300000000000000e+02   3.5243333333333333e-03   1.0184975449115459e+00   1.3762237605610879e+00
   7.3400000000000000e+02   3.5180000000000003e-03   1.0192605642930139e+00   1.3803510825106684e+00
   7.3500000000000000e+02   3.5116666666666673e-03   1.0200509617144311e+00   1.3845232119636857e+00
   7.3600000000000000e+02   3.5053333333333334e-03   1.0208695478642622e+00   1.3887406502743258e+00
   7.3700000000000000e+02   3.4990000000000004e-03   1.0217171513530965e+00   1.3930039045225073e+00
   7.3800000000000000e+02   3.4926666666666665e-03   1.0225946189501101e+00   1.3973134875725688e+00
   7.3900000000000000e+02   3.4863333333333335e-03   1.0235028158213324e+00   1.4016699181323025e+00
   7.4000000000000000e+02   3.4800000000000005e-03   1.0244426257698873e+00   1.4060737208123573e+00
   7.4100000000000000e+02   3.4736666666666666e-03   1.0254149514784092e+00   1.4105254261859879e+00
   7.4200000000000000e+02   3.4673333333333336e-03   1.0264207147538327e+00   1.4150255708491704e+00
   7.4300000000000000e+02   3.4610000000000005e-03   1.0274608567747652e+00   1.4195746974810675e+00
   7.4400000000000000e+02   3.4546666666666666e-03   1.0285363383416737e+00   1.4241733549048545e+00
   7.4500000000000000e+02   3.4483333333333336e-03   1.0296481401301079e+00   1.4288220981488982e+00
   7.4600000000000000e+02   3.4420000000000006e-03   1.0307972629472131e+00   1.4335214885083021e+00
   7.4700000000000000e+02   3.4356666666666667e-03   1.0319847279917727e+00   1.4382720936067999e+00
   7.4800000000000000e+02   3.4293333333333337e-03   1.0332115771180506e+00   1.4430744874590191e+00
   7.4900000000000000e+02   3.4229999999999998e-03   1.0344788731037042e+00   1.4479292505330992e+00
   7.5000000000000000e+02   3.4166666666666668e-03   1.0357876999220434e+00   1.4528369698136803e+00
   7.5100000000000000e+02   3.4103333333333329e-03   1.0371391630189242e+00   1.4577982388652562e+00
   7.5200000000000000e+02   3.4039999999999999e-03   1.0385343895945847e+00   1.4628136578958952e+00
   7.5300000000000000e+02   3.3976666666666669e-03   1.0399745288907247e+00   1.4678838338213389e+00
   7.5400000000000000e+02   3.3913333333333339e-03   1.0414607524831410e+00   1.4730093803294775e+00
   7.5500000000000000e+02   3.3850000000000000e-03   1.0429942545802564e+00   1.4781909179452031e+00
   7.5600000000000000e+02   3.3786666666666670e-03   1.0445762523278685e+00   1.4834290740956544e+00
   7.5700000000000000e+02   3.3723333333333331e-03   1.0462079861204605e+00   1.4887244831758564e+00
   7.5800000000000000e+02   3.3660000000000001e-03   1.0478907199194407e+00   1.4940777866147523e+00
   7.5900000000000000e+02   3.3596666666666671e-03   1.0496257415786598e+00   1.4994896329416483e+00
   7.6000000000000000e+02   3.3533333333333332e-03   1.0514143631775845e+00   1.5049606778530740e+00
   7.6100000000000000e+02   3.3470000000000001e-03   1.0532579213625144e+00   1.5104915842800513e+00
   7.6200000000000000e+02   3.3406666666666671e-03   1.0551577776962331e+00   1.5160830224558213e+00
   7.6300000000000000e+02   3.3343333333333332e-03   1.0571153190164979e+00   1.5217356699839872e+00
   7.6400000000000000e+02   3.3280000000000002e-03   1.0591319578037861e+00   1.5274502119071238e+00
   7.6500000000000000e+02   3.3216666666666672e-03   1.0612091325587343e+00   1.5332273407758532e+00
   7.6600000000000000e+02   3.3153333333333333e-03   1.0633483081897035e+00   1.5390677567183959e+00
   7.6700000000000000e+02   3.3090000000000003e-03   1.0655509764109401e+00   1.5449721675106065e+00
   7.6800000000000000e+02   3.3026666666666664e-03   1.0678186561517962e+00   1.5509412886465315e+00
   7.6900000000000000e+02   3.2963333333333334e-03   1.0701528939775142e+00   1.5569758434094734e+00
   7.7000000000000000e+02   3.2900000000000004e-03   1.0725552645220742e+00   1.5630765629436099e+00
   7.7100000000000000e+02   3.2836666666666665e-03   1.0750273709336413e+00   1.5692441863261597e+00
   7.7200000000000000e+02   3.2773333333333335e-03   1.0775708453331694e+00   1.5754794606401266e+00
   7.7300000000000000e+02   3.2710000000000005e-03   1.0801873492867338e+00   1.5817831410476519e+00
   7.7400000000000000e+02   3.2646666666666666e-03   1.0828785742922058e+00   1.5881559908639777e+00
   7.7500000000000000e+02   3.2583333333333336e-03   1.0856462422809008e+00   1.5945987816320519e+00
   7.7600000000000000e+02   3.2519999999999997e-03   1.0884921061348674e+00   1.6011122931978117e+00
   7.7700000000000000e+02   3.2456666666666667e-03   1.0914179502205310e+00   1.6076973137861534e+00
   7.7800000000000000e+02   3.2393333333333336e-03   1.0944255909394245e+00   1.6143546400776263e+00
   7.7900000000000000e+02   3.2330000000000006e-03   1.0975168772968058e+00   1.6210850772858816e+00
   7.8000000000000000e+02   3.2266666666666667e-03   1.1006936914889893e+00   1.6278894392359007e+00
   7.8100000000000000e+02   3.2203333333333337e-03   1.1039579495102918e+00   1.6347685484430348e+00
   7.8200000000000000e+02   3.2139999999999998e-03   1.1073116017805160e+00   1.6417232361929042e+00
   7.8300000000000000e+02   3.2076666666666668e-03   1.1107566337940129e+00   1.6487543426221702e+00
   7.8400000000000000e+02   3.2013333333333338e-03   1.1142950667913660e+00   1.6558627168002467e+00
   7.8500000000000000e+02   3.1949999999999999e-03   1.1179289584548786e+00   1.6630492168119526e+00
   7.8600000000000000e+02   3.1886666666666669e-03   1.1216604036290716e+00   1.6703147098411835e+00
   7.8700000000000000e+02   3.1823333333333339e-03   1.1254915350675287e+00   1.6776600722556350e+00
   7.8800000000000000e+02   3.1760000000000000e-03   1.1294245242075094e+00   1.6850861896926044e+00
   7.8900000000000000e+02   3.1696666666666670e-03   1.1334615819738296e+00   1.6925939571459392e+00
   7.9000000000000000e+02   3.1633333333333331e-03   1.1376049596136679e+00   1.7001842790541888e+00
   7.9100000000000000e+02   3.1570000000000001e-03   1.1418569495640400e+00   1.7078580693899719e+00
   7.9200000000000000e+02   3.1506666666666666e-03   1.1462198863538222e+00   1.7156162517506692e+00
   7.9300000000000000e+02   3.1443333333333332e-03   1.1506961475423716e+00   1.7234597594504497e+00
   7.9400000000000000e+02   3.1380000000000002e-03   1.1552881546968994e+00   1.7313895356137137e+00
   7.9500000000000000e+02   3.1316666666666667e-03   1.1599983744109506e+00   1.7394065332700106e+00
   7.9600000000000000e+02   3.1253333333333337e-03   1.1648293193665196e+00   1.7475117154504898e+00
   7.9700000000000000e+02   3.1190000000000002e-03   1.1697835494424764e+00   1.7557060552859562e+00
   7.9800000000000000e+02   3.1126666666666668e-03   1.1748636728722381e+00   1.7639905361065897e+00
   7.9900000000000000e+02   3.1063333333333333e-03   1.1800723474537833e+00   1.7723661515434155e+00
   8.0000000000000000e+02   3.1000000000000003e-03   1.1854122818153587e+00   1.7808339056315756e+00
   8.0100000000000000e+02   3.0936666666666664e-03   1.1908862367404698e+00   1.7893948129155097e+00
   8.0200000000000000e+02   3.0873333333333334e-03   1.1964970265559773e+00   1.7980498985560871e+00
   8.0300000000000000e+02   3.0810000000000000e-03   1.2022475205874279e+00   1.8068001984398006e+00
   8.0400000000000000e+02   3.0746666666666665e-03   1.2081406446859977e+00   1.8156467592900971e+00
   8.0500000000000000e+02   3.0683333333333335e-03   1.2141793828317620e+00   1.8245906387809221e+00
   8.0600000000000000e+02   3.0620000000000005e-03   1.2203667788182797e+00   1.8336329056525953e+00
   8.0700000000000000e+02   3.0556666666666666e-03   1.2267059380238610e+00   1.8427746398300722e+00
   8.0800000000000000e+02   3.0493333333333336e-03   1.2332000292751877e+00   1.8520169325437166e+00
   8.0900000000000000e+02   3.0430000000000001e-03   1.2398522868093609e+00   1.8613608864526900e+00
   8.1000000000000000e+02   3.0366666666666667e-03   1.2466660123407951e+00   1.8708076157710212e+00
   8.1100000000000000e+02   3.0303333333333332e-03   1.2536445772397964e+00   1.8803582463964950e+00
   8.1200000000000000e+02   3.0239999999999998e-03   1.2607914248300700e+00   1.8900139160424683e+00
   8.1300000000000000e+02   3.0176666666666668e-03   1.2681100728128016e+00   1.8997757743726997e+00
   8.1400000000000000e+02   3.0113333333333337e-03   1.2756041158254290e+00   1.9096449831393358e+00
   8.1500000000000000e+02   3.0050000000000003e-03   1.2832772281436504e+00   1.9196227163241530e+00
   8.1600000000000000e+02   2.9986666666666668e-03   1.2911331665356904e+00   1.9297101602831843e+00
   8.1700000000000000e+02   2.9923333333333334e-03   1.2991757732782934e+00   1.9399085138948606e+00
   8.1800000000000000e+02   2.9859999999999999e-03   1.3074089793444355e+00   1.9502189887117769e+00
   8.1900000000000000e+02   2.9796666666666669e-03   1.3158368077732034e+00   1.9606428091162402e+00
   8.2000000000000000e+02   2.9733333333333330e-03   1.3244633772327961e+00   1.9711812124797137e+00
   8.2100000000000000e+02   2.9670000000000000e-03   1.3332929057881153e+00   1.9818354493262984e+00
   8.2200000000000000e+02   2.9606666666666670e-03   1.3423297148848872e+00   1.9926067835004146e+00
   8.2300000000000000e+02   2.9543333333333336e-03   1.3515782335627979e+00   2.0034964923387895e+00
   8.2400000000000000e+02   2.9480000000000001e-03   1.3610430029105560e+00   2.0145058668469487e+00
   8.2500000000000000e+02   2.9416666666666671e-03   1.3707286807763717e+00   2.0256362118803177e+00
   8.2600000000000000e+02   2.9353333333333332e-03   1.3806400467477344e+00   2.0368888463301311e+00
   8.2700000000000000e+02   2.9290000000000002e-03   1.3907820074148800e+00   2.0482651033142747e+00
   8.2800000000000000e+02   2.9226666666666667e-03   1.4011596019327841e+00   2.0597663303732521e+00
   8.2900000000000000e+02   2.9163333333333333e-03   1.4117780078969075e+00   2.0713938896714263e+00
   8.3000000000000000e+02   2.9099999999999998e-03   1.4226425475483262e+00   2.0831491582037169e+00
   8.3100000000000000e+02   2.9036666666666672e-03   1.4337586943242417e+00   2.0950335280079262e+00
   8.3200000000000000e+02   2.8973333333333334e-03   1.4451320797701661e+00   2.1070484063828756e+00
   8.3300000000000000e+02   2.8910000000000003e-03   1.4567685008303308e+00   2.1191952161125278e+00
   8.3400000000000000e+02   2.8846666666666669e-03   1.4686739275331100e+00   2.1314753956963073e+00
   8.3500000000000000e+02   2.8783333333333334e-03   1.4808545110883669e+00   2.1438903995857683e+00
   8.3600000000000000e+02   2.8720000000000000e-03   1.4933165924137146e+00   2.1564416984278592e+00
   8.3700000000000000e+02   2.8656666666666665e-03   1.5060667111066701e+00   2.1691307793149353e+00
   8.3800000000000000e+02   2.8593333333333335e-03   1.5191116148795756e+00   2.1819591460417591e+00
   8.3900000000000000e+02   2.8530000000000001e-03   1.5324582694739877e+00   2.1949283193696889e+00
   8.4000000000000000e+02   2.8466666666666666e-03   1.5461138690708425e+00   2.2080398372982479e+00
   8.4100000000000000e+02   2.8403333333333336e-03   1.5600858472123253e+00   2.2212952553443288e+00
   8.4200000000000000e+02   2.8340000000000001e-03   1.5743818882507168e+00   2.2346961468292310e+00
   8.4300000000000000e+02   2.8276666666666667e-03   1.5890099393387656e+00   2.2482441031737679e+00
   8.4400000000000000e+02   2.8213333333333337e-03   1.6039782229751331e+00   2.2619407342016684e+00
   8.4500000000000000e+02   2.8149999999999998e-03   1.6192952501173732e+00   2.2757876684515290e+00
   8.4600000000000000e+02   2.8086666666666668e-03   1.6349698338734526e+00   2.2897865534975357e+00
   8.4700000000000000e+02   2.8023333333333338e-03   1.6510111037812429e+00   2.3039390562792197e+00
   8.4800000000000000e+02   2.7959999999999999e-03   1.6674285206834591e+00   2.3182468634404905e+00
   8.4900000000000000e+02   2.7896666666666669e-03   1.6842318922032797e+00   2.3327116816782145e+00
   8.5000000000000000e+02   2.7833333333333334e-03   1.7014313888233152e+00   2.3473352381005914e+00
   8.5100000000000000e+02   2.7770000000000000e-03   1.7190375605675701e+00   2.3621192805956071e+00
   8.5200000000000000e+02   2.7706666666666669e-03   1.7370613542826050e+00   2.3770655782098284e+00
   8.5300000000000000e+02   2.7643333333333335e-03   1.7555141315102294e+00   2.3921759215378304e+00
   8.5400000000000000e+02   2.7580000000000000e-03   1.7744076869394556e+00   2.4074521231225350e+00
   8.5500000000000000e+02   2.7516666666666666e-03   1.7937542674204334e+00   2.4228960178667598e+00
   8.5600000000000000e+02   2.7453333333333331e-03   1.8135665915172017e+00   2.4385094634562714e+00
   8.5700000000000000e+02   2.7390000000000001e-03   1.8338578695694903e+00   2.4542943407946494e+00
   8.5800000000000000e+02   2.7326666666666667e-03   1.8546418242263292e+00   2.4702525544502789e+00
   8.5900000000000000e+02   2.7263333333333332e-03   1.8759327114056965e+00   2.4863860331157812e+00
   8.6000000000000000e+02   2.7200000000000002e-03   1.8977453416248653e+00   2.5026967300802108e+00
   8.6100000000000000e+02   2.7136666666666667e-03   1.9200951016351886e+00   2.5191866237143632e+00
   8.6200000000000000e+02   2.7073333333333333e-03   1.9429979762828085e+00   2.5358577179695159e+00
   8.6300000000000000e+02   2.7010000000000003e-03   1.9664705705028893e+00   2.5527120428899610e+00
   8.6400000000000000e+02   2.6946666666666668e-03   1.9905301313392803e+00   2.5697516551396959e+00
   8.6500000000000000e+02   2.6883333333333334e-03   2.0151945698638785e+00   2.5869786385435929e+00
   8.6600000000000000e+02   2.6820000000000004e-03   2.0404824828499879e+00   2.6043951046434923e+00
   8.6700000000000000e+02   2.6756666666666665e-03   2.0664131740315659e+00   2.6220031932695234e+00
   8.6800000000000000e+02   2.6693333333333335e-03   2.0930066747549083e+00   2.6398050731270786e+00
   8.6900000000000000e+02   2.6630000000000004e-03   2.1202837638009400e+00   2.6578029423998779e+00
   8.7000000000000000e+02   2.6566666666666666e-03   2.1482659861242404e+00   2.6759990293694287e+00
   8.7100000000000000e+02   2.6503333333333335e-03   2.1769756702191114e+00   2.6943955930514054e+00
   8.7200000000000000e+02   2.6440000000000001e-03   2.2064359437826377e+00   2.7129949238493185e+00
   8.7300000000000000e+02   2.6376666666666666e-03   2.2366707472996574e+00   2.7317993442259128e+00
   8.7400000000000000e+02   2.6313333333333336e-03   2.2677048451240629e+00   2.7508112093927597e+00
   8.7500000000000000e+02   2.6249999999999997e-03   2.2995638335745183e+00   2.7700329080185067e+00
   8.7600000000000000e+02   2.6186666666666667e-03   2.3322741454998734e+00   2.7894668629561976e+00
   8.7700000000000000e+02   2.6123333333333333e-03   2.3658630506997302e+00   2.8091155319902534e+00
   8.7800000000000000e+02   2.6059999999999998e-03   2.4003586515080704e+00   2.8289814086034775e+00
   8.7900000000000000e+02   2.5996666666666668e-03   2.4357898727621508e+00   2.8490670227647015e+00
   8.8000000000000000e+02   2.5933333333333333e-03   2.4721864452842328e+00   2.8693749417375076e+00
   8.8100000000000000e+02   2.5869999999999999e-03   2.5095788818997717e+00   2.8899077709106118e+00
   8.8200000000000000e+02   2.5806666666666669e-03   2.5479984449018382e+00   2.9106681546504358e+00
   8.8300000000000000e+02   2.5743333333333334e-03   2.5874771037475393e+00   2.9316587771763949e+00
   8.8400000000000000e+02   2.5680000000000000e-03   2.6280474816378017e+00   2.9528823634595329e+00
   8.8500000000000000e+02   2.5616666666666670e-03   2.6697427894870271e+00   2.9743416801450353e+00
   8.8600000000000000e+02   2.5553333333333335e-03   2.7125967456345492e+00   2.9960395364992576e+00
   8.8700000000000000e+02   2.5490000000000001e-03   2.7566434794855303e+00   3.0179787853818532e+00
   8.8800000000000000e+02   2.5426666666666670e-03   2.8019174170972319e+00   3.0401623242436875e+00
   8.8900000000000000e+02   2.5363333333333331e-03   2.8484531465483687e+00   3.0625930961511147e+00
   8.9000000000000000e+02   2.5300000000000001e-03   2.8962852607480580e+00   3.0852740908373426e+00
   8.9100000000000000e+02   2.5236666666666667e-03   2.9454481751601920e+00   3.1082083457815575e+00
   8.9200000000000000e+02   2.5173333333333332e-03   2.9959759177438028e+00   3.1313989473164705e+00
   8.9300000000000000e+02   2.5110000000000002e-03   3.0479018882472202e+00   3.1548490317650653e+00
   8.9400000000000000e+02   2.5046666666666663e-03   3.1012585838513318e+00   3.1785617866072489e+00
   8.9500000000000000e+02   2.4983333333333333e-03   3.1560772880459669e+00   3.2025404516771676e+00
   8.9600000000000000e+02   2.4920000000000003e-03   3.2123877195561970e+00   3.2267883203919747e+00
   8.9700000000000000e+02   2.4856666666666664e-03   3.2702176381278329e+00   3.2513087410128576e+00
   8.9800000000000000e+02   2.4793333333333334e-03   3.3295924040525939e+00   3.2761051179391072e+00
   8.9900000000000000e+02   2.4729999999999999e-03   3.3905344884854940e+00   3.3011809130361467e+00
   9.0000000000000000e+02   2.4666666666666665e-03   3.4530629319059978e+00   3.3265396469982962e+00
   9.0100000000000000e+02   2.4603333333333335e-03   3.5171927485296819e+00   3.3521849007472282e+00
   9.0200000000000000e+02   2.4540000000000000e-03   3.5829342751218372e+00   3.3781203168669949e+00
   9.0300000000000000e+02   2.4476666666666666e-03   3.6502924635343930e+00   3.4043496010765835e+00
   9.0400000000000000e+02   2.4413333333333335e-03   3.7192661174214039e+00   3.4308765237409582e+00
   9.0500000000000000e+02   2.4350000000000001e-03   3.7898470750246740e+00   3.4577049214215565e+00
   9.0600000000000000e+02   2.4286666666666666e-03   3.8620193416982320e+00   3.4848386984673003e+00
   9.0700000000000000e+02   2.4223333333333336e-03   3.9357581779917314e+00   3.5122818286471018e+00
   9.0800000000000000e+02   2.4159999999999997e-03   4.0110291516644638e+00   3.5400383568250251e+00
   9.0900000000000000e+02   2.4096666666666667e-03   4.0877871649666666e+00   3.5681124006791336e+00
   9.1000000000000000e+02   2.4033333333333333e-03   4.1659754718980597e+00   3.5965081524651499e+00
   9.1100000000000000e+02   2.3969999999999998e-03   4.2455247039042829e+00   3.6252298808261836e+00
   9.1200000000000000e+02   2.3906666666666668e-03   4.3263519265363302e+00   3.6542819326495990e+00
   9.1300000000000000e+02   2.3843333333333334e-03   4.4083597538718156e+00   3.6836687349723540e+00
   9.1400000000000000e+02   2.3779999999999999e-03   4.4914355518264273e+00   3.7133947969360097e+00
   9.1500000000000000e+02   2.3716666666666669e-03   4.5754507656610146e+00   3.7434647117927451e+00
   9.1600000000000000e+02   2.3653333333333330e-03   4.6602604107475374e+00   3.7738831589636987e+00
   9.1700000000000000e+02   2.3590000000000000e-03   4.7457027686701290e+00   3.8046549061509758e+00
   9.1800000000000000e+02   2.3526666666666670e-03   4.8315993326289295e+00   3.8357848115048210e+00
   9.1900000000000000e+02   2.3463333333333331e-03   4.9177550464690105e+00   3.8672778258473066e+00
   9.2000000000000000e+02   2.3400000000000001e-03   5.0039588800458343e+00   3.8991389949540625e+00
   9.2100000000000000e+02   2.3336666666666666e-03   5.0899847796521547e+00   3.9313734618956215e+00
   9.2200000000000000e+02   2.3273333333333332e-03   5.1755930255215983e+00   3.9639864694399001e+00
   9.2300000000000000e+02   2.3210000000000001e-03   5.2605320187583198e+00   3.9969833625174553e+00
   9.2400000000000000e+02   2.3146666666666667e-03   5.3445405073555303e+00   4.0303695907512100e+00
   9.2500000000000000e+02   2.3083333333333332e-03   5.4273502454178537e+00   4.0641507110522923e+00
   9.2600000000000000e+02   2.3020000000000002e-03   5.5086890617192719e+00   4.0983323902838622e+00
   9.2700000000000000e+02   2.2956666666666668e-03   5.5882842940292443e+00   4.1329204079946402e+00
   9.2800000000000000e+02   2.2893333333333333e-03   5.6658665252319969e+00   4.1679206592240456e+00
   9.2900000000000000e+02   2.2829999999999999e-03   5.7411735374097992e+00   4.2033391573808947e+00
   9.3000000000000000e+02   2.2766666666666664e-03   5.8139543821937822e+00   4.2391820371975841e+00
   9.3100000000000000e+02   2.2703333333333334e-03   5.8839734513018449e+00   4.2754555577618572e+00
   9.3200000000000000e+02   2.2640000000000000e-03   5.9510144216921956e+00   4.3121661056282043e+00
   9.3300000000000000e+02   2.2576666666666665e-03   6.0148839463327946e+00   4.3493201980110605e+00
   9.3400000000000000e+02   2.2513333333333335e-03   6.0754149649959786e+00   4.3869244860620746e+00
   9.3500000000000000e+02   2.2450000000000000e-03   6.1324695199921972e+00   4.4249857582337091e+00
   9.3600000000000000e+02   2.2386666666666666e-03   6.1859409790273663e+00   4.4635109437315146e+00
   9.3700000000000000e+02   2.2323333333333336e-03   6.2357555904786093e+00   4.5025071160575560e+00
   9.3800000000000000e+02   2.2259999999999997e-03   6.2818733238810269e+00   4.5419814966474963e+00
   9.3900000000000000e+02   2.2196666666666667e-03   6.3242879784531949e+00   4.5819414586038771e+00
   9.4000000000000000e+02   2.2133333333333336e-03   6.3630265730016484e+00   4.6223945305283571e+00
   9.4100000000000000e+02   2.2069999999999998e-03   6.3981480594702953e+00   4.6633484004555905e+00
   9.4200000000000000e+02   2.2006666666666667e-03   6.4297414278779161e+00   4.7048109198915782e+00
   9.4300000000000000e+02   2.1943333333333333e-03   6.4579232909287692e+00   4.7467901079595451e+00
   9.4400000000000000e+02   2.1879999999999998e-03   6.4828350511944439e+00   4.7892941556561706e+00
   9.4500000000000000e+02   2.1816666666666668e-03   6.5046397620071605e+00   4.8323314302215143e+00
   9.4600000000000000e+02   2.1753333333333334e-03   6.5235187951663214e+00   4.8759104796257304e+00
   9.4700000000000000e+02   2.1689999999999999e-03   6.5396684248029011e+00   4.9200400371759230e+00
   9.4800000000000000e+02   2.1626666666666669e-03   6.5532964281854396e+00   4.9647290262466583e+00
   9.4900000000000000e+02   2.1563333333333335e-03   6.5646187920292167e+00   5.0099865651376492e+00
   9.5000000000000000e+02   2.1500000000000000e-03   6.5738565982174455e+00   5.0558219720622350e+00
   9.5100000000000000e+02   2.1436666666666666e-03   6.5812331469651282e+00   5.1022447702706692e+00
   9.5200000000000000e+02   2.1373333333333331e-03   6.5869713594311294e+00   5.1492646933119106e+00
   9.5300000000000000e+02   2.1310000000000001e-03   6.5912914865067975e+00   5.1968916904381919e+00
   9.5400000000000000e+02   2.1246666666666666e-03   6.5944091366527546e+00   5.2451359321565043e+00
   9.5500000000000000e+02   2.1183333333333332e-03   6.5965336236691963e+00   5.2940078159313950e+00
   9.5600000000000000e+02   2.1120000000000002e-03   6.5978666254080194e+00   5.3435179720435828e+00
   9.5700000000000000e+02   2.1056666666666667e-03   6.5986011367290347e+00   5.3936772696092072e+00
   9.5800000000000000e+02   2.0993333333333333e-03   6.5989206943865035e+00   5.4444968227643713e+00
   9.5900000000000000e+02   2.0930000000000002e-03   6.5989988478256336e+00   5.4959879970202632e+00
   9.6000000000000000e+02   2.0866666666666664e-03   6.5989988478256327e+00   5.5481624157939233e+00
   9.6100000000000000e+02   2.0803333333333333e-03   6.5990735242691869e+00   5.6010319671201287e+00
   9.6200000000000000e+02   2.0739999999999999e-03   6.5993653247657393e+00   5.6546088105501786e+00
   9.6300000000000000e+02   2.0676666666666664e-03   6.6000064871372182e+00   5.7089053842431134e+00
   9.6400000000000000e+02   2.0613333333333334e-03   6.6011193206459682e+00   5.7639344122558525e+00
   9.6500000000000000e+02   2.0550000000000000e-03   6.6028165730957369e+00   5.8197089120382168e+00
   9.6600000000000000e+02   2.0486666666666665e-03   6.6052018633913248e+00   5.8762422021396148e+00
   9.6700000000000000e+02   2.0423333333333335e-03   6.6083701616628954e+00   5.9335479101340844e+00
   9.6800000000000000e+02   2.0360000000000000e-03   6.6124083015403006e+00   5.9916399807709260e+00
   9.6900000000000000e+02   2.0296666666666666e-03   6.6173955115244070e+00   6.0505326843580720e+00
   9.7000000000000000e+02   2.0233333333333336e-03   6.6234039545949788e+00   6.1102406253861234e+00
   9.7100000000000000e+02   2.0170000000000001e-03   6.6304992671862966e+00   6.1707787514008698e+00
   9.7200000000000000e+02   2.0106666666666667e-03   6.6387410904375930e+00   6.2321623621325619e+00
   9.7300000000000000e+02   2.0043333333333332e-03   6.6481835881829321e+00   6.2944071188908017e+00
   9.7400000000000000e+02   1.9979999999999998e-03   6.6588759474891468e+00   6.3575290542337726e+00
   9.7500000000000000e+02   1.9916666666666668e-03   6.6708628586946164e+00   6.4215445819213706e+00
   9.7600000000000000e+02   1.9853333333333333e-03   6.6841849728603497e+00   6.4864705071619975e+00
   9.7700000000000000e+02   1.9789999999999999e-03   6.6988793353373213e+00   6.5523240371630083e+00
   9.7800000000000000e+02   1.9726666666666668e-03   6.7149797947979737e+00   6.6191227919957134e+00
   9.7900000000000000e+02   1.9663333333333334e-03   6.7325173875950641e+00   6.6868848157856888e+00
   9.8000000000000000e+02   1.9599999999999999e-03   6.7515206977143878e+00   6.7556285882401248e+00
   9.8100000000000000e+02   1.9536666666666665e-03   6.7720161928966123e+00   6.8253730365240619e+00
   9.8200000000000000e+02   1.9473333333333335e-03   6.7940285377325376e+00   6.8961375474982338e+00
   9.8300000000000000e+02   1.9410000000000000e-03   6.8175808846985158e+00   6.9679419803313358e+00
   9.8400000000000000e+02   1.9346666666666666e-03   6.8426951442076387e+00   7.0408066795005402e+00
   9.8500000000000000e+02   1.9283333333333333e-03   6.8693922348167167e+00   7.1147524881943376e+00
   9.8600000000000000e+02   1.9220000000000001e-03   6.8976923147587135e+00   7.1898007621326085e+00
   9.8700000000000000e+02   1.9156666666666666e-03   6.9276149959731583e+00   7.2659733838193041e+00
   9.8800000000000000e+02   1.9093333333333332e-03   6.9591795417882443e+00   7.3432927772439136e+00
   9.8900000000000000e+02   1.9030000000000000e-03   6.9924050493749696e+00   7.4217819230484610e+00
   9.9000000000000000e+02   1.8966666666666667e-03   7.0273106180487712e+00   7.5014643741777496e+00
   9.9100000000000000e+02   1.8903333333333333e-03   7.0639155044422575e+00   7.5823642720308770e+00
   9.9200000000000000e+02   1.8839999999999998e-03   7.1022392655161486e+00   7.6645063631334072e+00
   9.9300000000000000e+02   1.8776666666666668e-03   7.1423018903177082e+00   7.7479160163498424e+00
   9.9400000000000000e+02   1.8713333333333334e-03   7.1841239213374672e+00   7.8326192406573476e+00
   9.9500000000000000e+02   1.8649999999999999e-03   7.2277265662584140e+00   7.9186427035022486e+00
   9.9600000000000000e+02   1.8586666666666667e-03   7.2731318008376489e+00   8.0060137497619266e+00
   9.9700000000000000e+02   1.8523333333333332e-03   7.3203624636094711e+00   8.0947604213355788e+00
   9.9800000000000000e+02   1.8460000000000000e-03   7.3694423430522145e+00   8.1849114773883862e+00
   9.9900000000000000e+02   1.8396666666666665e-03   7.4203962578179086e+00   8.2764964152746217e+00
   1.0000000000000000e+03   1.8333333333333333e-03   7.4732501305856092e+00   8.3695454921661501e+00
   1.0010000000000000e+03   1.8270000000000001e-03   7.5280310560650250e+00   8.4640897474142029e+00
   1.0020000000000000e+03   1.8206666666666666e-03   7.5847673636466144e+00   8.5601610256730201e+00
   1.0030000000000000e+03   1.8143333333333332e-03   7.6434886751683555e+00   8.6577920008154035e+00
   1.0040000000000000e+03   1.8079999999999999e-03   7.7042259582461385e+00   8.7570162006713037e+00
   1.0050000000000000e+03   1.8016666666666667e-03   7.7670115755948919e+00   8.8578680326217984e+00
   1.0060000000000000e+03   1.7953333333333332e-03   7.8318793307500068e+00   8.9603828100819971e+00
   1.0070000000000000e+03   1.7890000000000000e-03   7.8988645105829995e+00   9.0645967799078360e+00
   1.0080000000000000e+03   1.7826666666666666e-03   7.9680039249907892e+00   9.1705471507628005e+00
   1.0090000000000000e+03   1.7763333333333333e-03   8.0393359441246641e+00   9.2782721224821998e+00
   1.0100000000000000e+03   1.7699999999999999e-03   8.1129005335114392e+00   9.3878109164736454e+00
   1.0110000000000000e+03   1.7636666666666666e-03   8.1887392874051947e+00   9.4992038071938598e+00
   1.0120000000000000e+03   1.7573333333333334e-03   8.2668954606938190e+00   9.6124921547435562e+00
   1.0130000000000000e+03   1.7510000000000000e-03   8.3474139996680954e+00   9.7277184386227251e+00
   1.0140000000000000e+03   1.7446666666666665e-03   8.4303415719436678e+00   9.8449262926909480e+00
   1.0150000000000000e+03   1.7383333333333333e-03   8.5157265958065622e+00   9.9641605413778809e+00
   1.0160000000000000e+03   1.7320000000000000e-03   8.6036192692312223e+00   1.0085467237190777e+01
   1.0170000000000000e+03   1.7256666666666666e-03   8.6940715987959774e+00   1.0208893699566907e+01
   1.0180000000000000e+03   1.7193333333333333e-03   8.7871374286948214e+00   1.0334488555120165e+01
   1.0190000000000000e+03   1.7129999999999999e-03   8.8828724700156965e+00   1.0462301779332053e+01
   1.0200000000000000e+03   1.7066666666666667e-03   8.9813343304255344e+00   1.0592384739738355e+01
   1.0210000000000000e+03   1.7003333333333332e-03   9.0825825443695294e+00   1.0724790240663811e+01
   1.0220000000000000e+03   1.6940000000000000e-03   9.1866786038589634e+00   1.0859572569557715e+01
   1.0230000000000000e+03   1.6876666666666665e-03   9.2936859898867183e+00   1.0996787544984377e+01
   1.0240000000000000e+03   1.6813333333333333e-03   9.4036702044741158e+00   1.1136492566322397e+01
   1.0250000000000000e+03   1.6749999999999998e-03   9.5166988033165030e+00   1.1278746665227503e+01
   1.0260000000000000e+03   1.6686666666666666e-03   9.6328414289594892e+00   1.1423610558913364e+01
   1.0270000000000000e+03   1.6623333333333334e-03   9.7521698444014593e+00   1.1571146705304733e+01
   1.0280000000000000e+03   1.6559999999999999e-03   9.8747579669840366e+00   1.1721419360117006e+01
   1.0290000000000000e+03   1.6496666666666667e-03   1.0000681902398112e+01   1.1874494635914774e+01
   1.0300000000000000e+03   1.6433333333333332e-03   1.0130019978601490e+01   1.2030440563201532e+01
   1.0310000000000000e+03   1.6370000000000000e-03   1.0262852779414336e+01   1.2189327153590218e+01
   1.0320000000000000e+03   1.6306666666666665e-03   1.0399263177530520e+01   1.2351226465102529e+01
   1.0330000000000000e+03   1.6243333333333333e-03   1.0539336366658134e+01   1.2516212669642091e+01
   1.0340000000000000e+03   1.6179999999999999e-03   1.0683159892480324e+01   1.2684362122682826e+01
   1.0350000000000000e+03   1.6116666666666666e-03   1.0830823682107196e+01   1.2855753435210117e+01
   1.0360000000000000e+03   1.6053333333333332e-03   1.0982420071674833e+01   1.3030467547947071e+01
   1.0370000000000000e+03   1.5989999999999999e-03   1.1138043831733448e+01   1.3208587807892510e+01
   1.0380000000000000e+03   1.5926666666666667e-03   1.1297792190058365e+01   1.3390200047190373e+01
   1.0390000000000000e+03   1.5863333333333333e-03   1.1461764851511774e+01   1.3575392664342111e+01
   1.0400000000000000e+03   1.5800000000000000e-03   1.1630064014581755e+01   1.3764256707764696e+01
   1.0410000000000000e+03   1.5736666666666666e-03   1.1802794384227804e+01   1.3956885961685950e+01
   1.0420000000000000e+03   1.5673333333333333e-03   1.1980063180668566e+01   1.4153377034356899e+01
   1.0430000000000000e+03   1.5609999999999999e-03   1.2161980143758827e+01   1.4353829448547303e+01
   1.0440000000000000e+03   1.5546666666666667e-03   1.2348657532618237e+01   1.4558345734274029e+01
   1.0450000000000000e+03   1.5483333333333332e-03   1.2540210120193978e+01   1.4767031523695461e+01
   1.0460000000000000e+03   1.5420000000000000e-03   1.2736755182464773e+01   1.4979995648083829e+01
   1.0470000000000000e+03   1.5356666666666665e-03   1.2938412482022153e+01   1.5197350236765965e+01
   1.0480000000000000e+03   1.5293333333333333e-03   1.3145304245799457e+01   1.5419210817897108e+01
   1.0490000000000000e+03   1.5230000000000000e-03   1.3357555136756778e+01   1.5645696420904564e+01
   1.0500000000000000e+03   1.5166666666666666e-03   1.3575292219373541e+01   1.5876929680406439e+01
   1.0510000000000000e+03   1.5103333333333334e-03   1.3798644918847376e+01   1.6113036941375761e+01
   1.0520000000000000e+03   1.5039999999999999e-03   1.4027744973949131e+01   1.6354148365281315e+01
   1.0530000000000000e+03   1.4976666666666667e-03   1.4262726383539283e+01   1.6600398036893161e+01
   1.0540000000000000e+03   1.4913333333333332e-03   1.4503725346809258e+01   1.6851924071393519e+01
   1.0550000000000000e+03   1.4850000000000000e-03   1.4750880197372661e+01   1.7108868721379991e+01
   1.0560000000000000e+03   1.4786666666666665e-03   1.5004331331395264e+01   1.7371378483290620e+01
   1.0570000000000000e+03   1.4723333333333333e-03   1.5264221130018116e+01   1.7639604202715372e+01
   1.0580000000000000e+03   1.4659999999999999e-03   1.5530693876394396e+01   1.7913701177988237e+01
   1.0590000000000000e+03   1.4596666666666666e-03   1.5803895667727911e+01   1.8193829261376450e+01
   1.0600000000000000e+03   1.4533333333333334e-03   1.6083974322766650e+01   1.8480152957098166e+01
   1.0610000000000000e+03   1.4469999999999999e-03   1.6371079285269435e+01   1.8772841515307174e+01
   1.0620000000000000e+03   1.4406666666666667e-03   1.6665361524025638e+01   1.9072069021080967e+01
   1.0630000000000000e+03   1.4343333333333333e-03   1.6966973430066044e+01   1.9378014477338763e+01
   1.0640000000000000e+03   1.4280000000000000e-03   1.7276068711756508e+01   1.9690861880494150e+01
   1.0650000000000000e+03   1.4216666666666666e-03   1.7592802288514022e+01   2.0010800287518130e+01
   1.0660000000000000e+03   1.4153333333333333e-03   1.7917330183926268e+01   2.0338023872944280e+01
   1.0670000000000000e+03   1.4089999999999999e-03   1.8249809419088969e+01   2.0672731974197450e+01
   1.0680000000000000e+03   1.4026666666666666e-03   1.8590397907000952e+01   2.1015129123460312e+01
   1.0690000000000000e+03   1.3963333333333332e-03   1.8939254348872971e+01   2.1365425064116106e+01
   1.0700000000000000e+03   1.3900000000000000e-03   1.9296538133211726e+01   2.1723834749615733e+01
   1.0710000000000000e+03   1.3836666666666665e-03   1.9662409238537073e+01   2.2090578322414924e+01
   1.0720000000000000e+03   1.3773333333333333e-03   2.0037028140575082e+01   2.2465881070411523e+01
   1.0730000000000000e+03   1.3709999999999998e-03   2.0420555724743263e+01   2.2849973358084547e+01
   1.0740000000000000e+03   1.3646666666666666e-03   2.0813153204708634e+01   2.3243090529296229e+01
   1.0750000000000000e+03   1.3583333333333334e-03   2.1214982047750436e+01   2.3645472778466051e+01
   1.0760000000000000e+03   1.3519999999999999e-03   2.1626203907602982e+01   2.4057364986561794e+01
   1.0770000000000000e+03   1.3456666666666665e-03   2.2046980565386011e+01   2.4479016518081114e+01
   1.0780000000000000e+03   1.3393333333333332e-03   2.2477473879154555e+01   2.4910680974917629e+01
   1.0790000000000000e+03   1.3330000000000000e-03   2.2917845742516203e+01   2.5352615902719812e+01
   1.0800000000000000e+03   1.3266666666666665e-03   2.3368258052673692e+01   2.5805082445067125e+01
   1.0810000000000000e+03   1.3203333333333333e-03   2.3828872688155162e+01   2.6268344940502903e+01
   1.0820000000000000e+03   1.3139999999999998e-03   2.4299851496395572e+01   2.6742670457190044e+01
   1.0830000000000000e+03   1.3076666666666666e-03   2.4781356291230608e+01   2.7228328259691438e+01
   1.0840000000000000e+03   1.3013333333333332e-03   2.5273548860263428e+01   2.7725589202140451e+01
   1.0850000000000000e+03   1.2949999999999999e-03   2.5776590981962887e+01   2.8234725041852929e+01
   1.0860000000000000e+03   1.2886666666666665e-03   2.6290644452253897e+01   2.8756007667265077e+01
   1.0870000000000000e+03   1.2823333333333332e-03   2.6815871120265982e+01   2.9289708233962301e+01
   1.0880000000000000e+03   1.2759999999999998e-03   2.7352432932818502e+01   2.9836096202513538e+01
   1.0890000000000000e+03   1.2696666666666666e-03   2.7900491987137961e+01   3.0395438271855109e+01
   1.0900000000000000e+03   1.2633333333333333e-03   2.8460210591231057e+01   3.0967997202098704e+01
   1.0910000000000000e+03   1.2569999999999999e-03   2.9031751331271753e+01   3.1554030520887451e+01
   1.0920000000000000e+03   1.2506666666666666e-03   2.9615277145306425e+01   3.2153789107814099e+01
   1.0930000000000000e+03   1.2443333333333332e-03   3.0210951402538448e+01   3.2767515651974477e+01
   1.0940000000000000e+03   1.2380000000000000e-03   3.0818937987419449e+01   3.3395442978474165e+01
   1.0950000000000000e+03   1.2316666666666665e-03   3.1439401387753552e+01   3.4037792240678421e+01
   1.0960000000000000e+03   1.2253333333333333e-03   3.2072506786010472e+01   3.4694770976206861e+01
   1.0970000000000000e+03   1.2189999999999998e-03   3.2718420153042373e+01   3.5366571026169765e+01
   1.0980000000000000e+03   1.2126666666666666e-03   3.3377308343410725e+01   3.6053366318941379e+01
   1.0990000000000000e+03   1.2063333333333331e-03   3.4049339191549230e+01   3.6755310521898629e+01
   1.1000000000000000e+03   1.1999999999999999e-03   3.4734681608016174e+01   3.7472534567044043e+01


==> Figures/condition_number2.dat <==
   5.0100000000000000e+02   1.0025135956668956e+00
   5.0200000000000000e+02   1.0024447520692843e+00
   5.0300000000000000e+02   1.0024007975396114e+00
   5.0400000000000000e+02   1.0023795477845381e+00
   5.0500000000000000e+02   1.0023783476436539e+00
   5.0600000000000000e+02   1.0023943407937135e+00
   5.0700000000000000e+02   1.0024246969714075e+00
   5.0800000000000000e+02   1.0024667571517085e+00
   5.0900000000000000e+02   1.0025181063165198e+00
   5.1000000000000000e+02   1.0025766006648871e+00
   5.1100000000000000e+02   1.0026403710817591e+00
   5.1200000000000000e+02   1.0027078144636237e+00
   5.1300000000000000e+02   1.0027775777156442e+00
   5.1400000000000000e+02   1.0028485366517224e+00
   5.1500000000000000e+02   1.0029197716190406e+00
   5.1600000000000000e+02   1.0029905417227085e+00
   5.1700000000000000e+02   1.0030602593566598e+00
   5.1800000000000000e+02   1.0031284663232818e+00
   5.1900000000000000e+02   1.0031948123195302e+00
   5.2000000000000000e+02   1.0032590361250078e+00
   5.2100000000000000e+02   1.0033209495085351e+00
   5.2200000000000000e+02   1.0033804236746580e+00
   5.2300000000000000e+02   1.0034373779736465e+00
   5.2400000000000000e+02   1.0034917705662945e+00
   5.2500000000000000e+02   1.0035435907416221e+00
   5.2600000000000000e+02   1.0035928526126197e+00
   5.2700000000000000e+02   1.0036395899503208e+00
   5.2800000000000000e+02   1.0036838519528719e+00
   5.2900000000000000e+02   1.0037256997801665e+00
   5.3000000000000000e+02   1.0037652037145233e+00
   5.3100000000000000e+02   1.0038024408333641e+00
   5.3200000000000000e+02   1.0038374931010545e+00
   5.3300000000000000e+02   1.0038704458045273e+00
   5.3400000000000000e+02   1.0039013862714778e+00
   5.3500000000000000e+02   1.0039304028214218e+00
   5.3600000000000000e+02   1.0039575839091639e+00
   5.3700000000000000e+02   1.0039830174276951e+00
   5.3800000000000000e+02   1.0040067901435448e+00
   5.3900000000000000e+02   1.0040289872424621e+00
   5.4000000000000000e+02   1.0040496919672244e+00
   5.4100000000000000e+02   1.0040689853325326e+00
   5.4200000000000000e+02   1.0040869459045134e+00
   5.4300000000000000e+02   1.0041036496344706e+00
   5.4400000000000000e+02   1.0041191697382128e+00
   5.4500000000000000e+02   1.0041335766136845e+00
   5.4600000000000000e+02   1.0041469377908012e+00
   5.4700000000000000e+02   1.0041593179083135e+00
   5.4800000000000000e+02   1.0041707787133329e+00
   5.4900000000000000e+02   1.0041813790798018e+00
   5.5000000000000000e+02   1.0041911750427253e+00
   5.5100000000000000e+02   1.0042002198454705e+00
   5.5200000000000000e+02   1.0042085639977891e+00
   5.5300000000000000e+02   1.0042162553425842e+00
   5.5400000000000000e+02   1.0042233391296864e+00
   5.5500000000000000e+02   1.0042298580951661e+00
   5.5600000000000000e+02   1.0042358525449031e+00
   5.5700000000000000e+02   1.0042413604412974e+00
   5.5800000000000000e+02   1.0042464174921810e+00
   5.5900000000000000e+02   1.0042510572410943e+00
   5.6000000000000000e+02   1.0042553111582233e+00
   5.6100000000000000e+02   1.0042592087313842e+00
   5.6200000000000000e+02   1.0042627775565285e+00
   5.6300000000000000e+02   1.0042660434273154e+00
   5.6400000000000000e+02   1.0042690304233746e+00
   5.6500000000000000e+02   1.0042717609969314e+00
   5.6600000000000000e+02   1.0042742560575224e+00
   5.6700000000000000e+02   1.0042765350545735e+00
   5.6800000000000000e+02   1.0042786160576527e+00
   5.6900000000000000e+02   1.0042805158342587e+00
   5.7000000000000000e+02   1.0042822499250117e+00
   5.7100000000000000e+02   1.0042838327161636e+00
   5.7200000000000000e+02   1.0042852775093742e+00
   5.7300000000000000e+02   1.0042865965886854e+00
   5.7400000000000000e+02   1.0042878012847027e+00
   5.7500000000000000e+02   1.0042889020359544e+00
   5.7600000000000000e+02   1.0042899084474470e+00
   5.7700000000000000e+02   1.0042908293464448e+00
   5.7800000000000000e+02   1.0042916728355074e+00
   5.7900000000000000e+02   1.0042924463428242e+00
   5.8000000000000000e+02   1.0042931566699098e+00
   5.8100000000000000e+02   1.0042938100367147e+00
   5.8200000000000000e+02   1.0042944121242277e+00
   5.8300000000000000e+02   1.0042949681146331e+00
   5.8400000000000000e+02   1.0042954827291124e+00
   5.8500000000000000e+02   1.0042959602633612e+00
   5.8600000000000000e+02   1.0042964046209151e+00
   5.8700000000000000e+02   1.0042968193443598e+00
   5.8800000000000000e+02   1.0042972076445267e+00
   5.8900000000000000e+02   1.0042975724277468e+00
   5.9000000000000000e+02   1.0042979163212611e+00
   5.9100000000000000e+02   1.0042982416968729e+00
   5.9200000000000000e+02   1.0042985506929312e+00
   5.9300000000000000e+02   1.0042988452347219e+00
   5.9400000000000000e+02   1.0042991270533668e+00
   5.9500000000000000e+02   1.0042993977032977e+00
   5.9600000000000000e+02   1.0042996585783972e+00
   5.9700000000000000e+02   1.0042999109268829e+00
   5.9800000000000000e+02   1.0043001558650035e+00
   5.9900000000000000e+02   1.0043003943896323e+00
   6.0000000000000000e+02   1.0043006273898225e+00
   6.0100000000000000e+02   1.0043008556573896e+00
   6.0200000000000000e+02   1.0043010798965963e+00
   6.0300000000000000e+02   1.0043013007329942e+00
   6.0400000000000000e+02   1.0043015187214817e+00
   6.0500000000000000e+02   1.0043017343536429e+00
   6.0600000000000000e+02   1.0043019480644122e+00
   6.0700000000000000e+02   1.0043021602381230e+00
   6.0800000000000000e+02   1.0043023712139838e+00
   6.0900000000000000e+02   1.0043025812910269e+00
   6.1000000000000000e+02   1.0043027907325810e+00
   6.1100000000000000e+02   1.0043029997702928e+00
   6.1200000000000000e+02   1.0043032086077519e+00
   6.1300000000000000e+02   1.0043034174237371e+00
   6.1400000000000000e+02   1.0043036263751333e+00
   6.1500000000000000e+02   1.0043038355995373e+00
   6.1600000000000000e+02   1.0043040452175860e+00
   6.1700000000000000e+02   1.0043042553350299e+00
   6.1800000000000000e+02   1.0043044660445799e+00
   6.1900000000000000e+02   1.0043046774275497e+00
   6.2000000000000000e+02   1.0043048895553048e+00
   6.2100000000000000e+02   1.0043051024905534e+00
   6.2200000000000000e+02   1.0043053162884787e+00
   6.2300000000000000e+02   1.0043055309977460e+00
   6.2400000000000000e+02   1.0043057466613738e+00
   6.2500000000000000e+02   1.0043059633175193e+00
   6.2600000000000000e+02   1.0043061810001488e+00
   6.2700000000000000e+02   1.0043063997396335e+00
   6.2800000000000000e+02   1.0043066195632668e+00
   6.2900000000000000e+02   1.0043068404957147e+00
   6.3000000000000000e+02   1.0043070625594108e+00
   6.3100000000000000e+02   1.0043072857748927e+00
   6.3200000000000000e+02   1.0043075101611014e+00
   6.3300000000000000e+02   1.0043077357356323e+00
   6.3400000000000000e+02   1.0043079625149558e+00
   6.3500000000000000e+02   1.0043081905146116e+00
   6.3600000000000000e+02   1.0043084197493626e+00
   6.3700000000000000e+02   1.0043086502333409e+00
   6.3800000000000000e+02   1.0043088819801671e+00
   6.3900000000000000e+02   1.0043091150030472e+00
   6.4000000000000000e+02   1.0043093493148647e+00
   6.4100000000000000e+02   1.0043095849282544e+00
   6.4200000000000000e+02   1.0043098218556616e+00
   6.4300000000000000e+02   1.0043100601093990e+00
   6.4400000000000000e+02   1.0043102997016928e+00
   6.4500000000000000e+02   1.0043105406447168e+00
   6.4600000000000000e+02   1.0043107829506279e+00
   6.4700000000000000e+02   1.0043110266315960e+00
   6.4800000000000000e+02   1.0043112716998208e+00
   6.4900000000000000e+02   1.0043115181675581e+00
   6.5000000000000000e+02   1.0043117660471319e+00
   6.5100000000000000e+02   1.0043120153509522e+00
   6.5200000000000000e+02   1.0043122660915225e+00
   6.5300000000000000e+02   1.0043125182814556e+00
   6.5400000000000000e+02   1.0043127719334801e+00
   6.5500000000000000e+02   1.0043130270604450e+00
   6.5600000000000000e+02   1.0043132836753312e+00
   6.5700000000000000e+02   1.0043135417912559e+00
   6.5800000000000000e+02   1.0043138014214767e+00
   6.5900000000000000e+02   1.0043140625793967e+00
   6.6000000000000000e+02   1.0043143252785693e+00
   6.6100000000000000e+02   1.0043145895327021e+00
   6.6200000000000000e+02   1.0043148553556596e+00
   6.6300000000000000e+02   1.0043151227614699e+00
   6.6400000000000000e+02   1.0043153917643215e+00
   6.6500000000000000e+02   1.0043156623785738e+00
   6.6600000000000000e+02   1.0043159346187549e+00
   6.6700000000000000e+02   1.0043162084995669e+00
   6.6800000000000000e+02   1.0043164840358896e+00
   6.6900000000000000e+02   1.0043167612427804e+00
   6.7000000000000000e+02   1.0043170401354802e+00
   6.7100000000000000e+02   1.0043173207294158e+00
   6.7200000000000000e+02   1.0043176030402015e+00
   6.7300000000000000e+02   1.0043178870836420e+00
   6.7400000000000000e+02   1.0043181728757384e+00
   6.7500000000000000e+02   1.0043184604326885e+00
   6.7600000000000000e+02   1.0043187497708905e+00
   6.7700000000000000e+02   1.0043190409069460e+00
   6.7800000000000000e+02   1.0043193338576628e+00
   6.7900000000000000e+02   1.0043196286400615e+00
   6.8000000000000000e+02   1.0043199252713728e+00
   6.8100000000000000e+02   1.0043202237690461e+00
   6.8200000000000000e+02   1.0043205241507505e+00
   6.8300000000000000e+02   1.0043208264343799e+00
   6.8400000000000000e+02   1.0043211306380522e+00
   6.8500000000000000e+02   1.0043214367801214e+00
   6.8600000000000000e+02   1.0043217448791724e+00
   6.8700000000000000e+02   1.0043220549540266e+00
   6.8800000000000000e+02   1.0043223670237533e+00
   6.8900000000000000e+02   1.0043226811076646e+00
   6.9000000000000000e+02   1.0043229972253214e+00
   6.9100000000000000e+02   1.0043233153965414e+00
   6.9200000000000000e+02   1.0043236356413987e+00
   6.9300000000000000e+02   1.0043239579802301e+00
   6.9400000000000000e+02   1.0043242824336418e+00
   6.9500000000000000e+02   1.0043246090225073e+00
   6.9600000000000000e+02   1.0043249377679786e+00
   6.9700000000000000e+02   1.0043252686914861e+00
   6.9800000000000000e+02   1.0043256018147459e+00
   6.9900000000000000e+02   1.0043259371597648e+00
   7.0000000000000000e+02   1.0043262747488431e+00
   7.0100000000000000e+02   1.0043266146045784e+00
   7.0200000000000000e+02   1.0043269567498769e+00
   7.0300000000000000e+02   1.0043273012079519e+00
   7.0400000000000000e+02   1.0043276480023320e+00
   7.0500000000000000e+02   1.0043279971568650e+00
   7.0600000000000000e+02   1.0043283486957271e+00
   7.0700000000000000e+02   1.0043287026434238e+00
   7.0800000000000000e+02   1.0043290590247966e+00
   7.0900000000000000e+02   1.0043294178650333e+00
   7.1000000000000000e+02   1.0043297791896653e+00
   7.1100000000000000e+02   1.0043301430245835e+00
   7.1200000000000000e+02   1.0043305093960382e+00
   7.1300000000000000e+02   1.0043308783306450e+00
   7.1400000000000000e+02   1.0043312498553965e+00
   7.1500000000000000e+02   1.0043316239976627e+00
   7.1600000000000000e+02   1.0043320007852028e+00
   7.1700000000000000e+02   1.0043323802461674e+00
   7.1800000000000000e+02   1.0043327624091105e+00
   7.1900000000000000e+02   1.0043331473029935e+00
   7.2000000000000000e+02   1.0043335349571920e+00
   7.2100000000000000e+02   1.0043339254015051e+00
   7.2200000000000000e+02   1.0043343186661620e+00
   7.2300000000000000e+02   1.0043347147818322e+00
   7.2400000000000000e+02   1.0043351137796284e+00
   7.2500000000000000e+02   1.0043355156911187e+00
   7.2600000000000000e+02   1.0043359205483351e+00
   7.2700000000000000e+02   1.0043363283837803e+00
   7.2800000000000000e+02   1.0043367392304350e+00
   7.2900000000000000e+02   1.0043371531217724e+00
   7.3000000000000000e+02   1.0043375700917601e+00
   7.3100000000000000e+02   1.0043379901748737e+00
   7.3200000000000000e+02   1.0043384134061069e+00
   7.3300000000000000e+02   1.0043388398209789e+00
   7.3400000000000000e+02   1.0043392694555446e+00
   7.3500000000000000e+02   1.0043397023464065e+00
   7.3600000000000000e+02   1.0043401385307227e+00
   7.3700000000000000e+02   1.0043405780462207e+00
   7.3800000000000000e+02   1.0043410209312043e+00
   7.3900000000000000e+02   1.0043414672245674e+00
   7.4000000000000000e+02   1.0043419169658057e+00
   7.4100000000000000e+02   1.0043423701950269e+00
   7.4200000000000000e+02   1.0043428269529631e+00
   7.4300000000000000e+02   1.0043432872809817e+00
   7.4400000000000000e+02   1.0043437512211020e+00
   7.4500000000000000e+02   1.0043442188160039e+00
   7.4600000000000000e+02   1.0043446901090409e+00
   7.4700000000000000e+02   1.0043451651442576e+00
   7.4800000000000000e+02   1.0043456439663994e+00
   7.4900000000000000e+02   1.0043461266209261e+00
   7.5000000000000000e+02   1.0043466131540308e+00
   7.5100000000000000e+02   1.0043471036126512e+00
   7.5200000000000000e+02   1.0043475980444845e+00
   7.5300000000000000e+02   1.0043480964980043e+00
   7.5400000000000000e+02   1.0043485990224759e+00
   7.5500000000000000e+02   1.0043491056679721e+00
   7.5600000000000000e+02   1.0043496164853913e+00
   7.5700000000000000e+02   1.0043501315264718e+00
   7.5800000000000000e+02   1.0043506508438127e+00
   7.5900000000000000e+02   1.0043511744908886e+00
   7.6000000000000000e+02   1.0043517025220696e+00
   7.6100000000000000e+02   1.0043522349926413e+00
   7.6200000000000000e+02   1.0043527719588206e+00
   7.6300000000000000e+02   1.0043533134777796e+00
   7.6400000000000000e+02   1.0043538596076629e+00
   7.6500000000000000e+02   1.0043544104076076e+00
   7.6600000000000000e+02   1.0043549659377700e+00
   7.6700000000000000e+02   1.0043555262593415e+00
   7.6800000000000000e+02   1.0043560914345739e+00
   7.6900000000000000e+02   1.0043566615268018e+00
   7.7000000000000000e+02   1.0043572366004676e+00
   7.7100000000000000e+02   1.0043578167211420e+00
   7.7200000000000000e+02   1.0043584019555563e+00
   7.7300000000000000e+02   1.0043589923716172e+00
   7.7400000000000000e+02   1.0043595880384435e+00
   7.7500000000000000e+02   1.0043601890263876e+00
   7.7600000000000000e+02   1.0043607954070637e+00
   7.7700000000000000e+02   1.0043614072533773e+00
   7.7800000000000000e+02   1.0043620246395530e+00
   7.7900000000000000e+02   1.0043626476411662e+00
   7.8000000000000000e+02   1.0043632763351735e+00
   7.8100000000000000e+02   1.0043639107999431e+00
   7.8200000000000000e+02   1.0043645511152888e+00
   7.8300000000000000e+02   1.0043651973625025e+00
   7.8400000000000000e+02   1.0043658496243895e+00
   7.8500000000000000e+02   1.0043665079853032e+00
   7.8600000000000000e+02   1.0043671725311809e+00
   7.8700000000000000e+02   1.0043678433495837e+00
   7.8800000000000000e+02   1.0043685205297317e+00
   7.8900000000000000e+02   1.0043692041625445e+00
   7.9000000000000000e+02   1.0043698943406842e+00
   7.9100000000000000e+02   1.0043705911585943e+00
   7.9200000000000000e+02   1.0043712947125438e+00
   7.9300000000000000e+02   1.0043720051006713e+00
   7.9400000000000000e+02   1.0043727224230325e+00
   7.9500000000000000e+02   1.0043734467816439e+00
   7.9600000000000000e+02   1.0043741782805340e+00
   7.9700000000000000e+02   1.0043749170257916e+00
   7.9800000000000000e+02   1.0043756631256162e+00
   7.9900000000000000e+02   1.0043764166903746e+00
   8.0000000000000000e+02   1.0043771778326498e+00
   8.0100000000000000e+02   1.0043779466673026e+00
   8.0200000000000000e+02   1.0043787233115240e+00
   8.0300000000000000e+02   1.0043795078849007e+00
   8.0400000000000000e+02   1.0043803005094700e+00
   8.0500000000000000e+02   1.0043811013097874e+00
   8.0600000000000000e+02   1.0043819104129930e+00
   8.0700000000000000e+02   1.0043827279488724e+00
   8.0800000000000000e+02   1.0043835540499326e+00
   8.0900000000000000e+02   1.0043843888514714e+00
   8.1000000000000000e+02   1.0043852324916485e+00
   8.1100000000000000e+02   1.0043860851115671e+00
   8.1200000000000000e+02   1.0043869468553479e+00
   8.1300000000000000e+02   1.0043878178702121e+00
   8.1400000000000000e+02   1.0043886983065646e+00
   8.1500000000000000e+02   1.0043895883180831e+00
   8.1600000000000000e+02   1.0043904880618015e+00
   8.1700000000000000e+02   1.0043913976982100e+00
   8.1800000000000000e+02   1.0043923173913443e+00
   8.1900000000000000e+02   1.0043932473088879e+00
   8.2000000000000000e+02   1.0043941876222704e+00
   8.2100000000000000e+02   1.0043951385067771e+00
   8.2200000000000000e+02   1.0043961001416541e+00
   8.2300000000000000e+02   1.0043970727102234e+00
   8.2400000000000000e+02   1.0043980563999979e+00
   8.2500000000000000e+02   1.0043990514028032e+00
   8.2600000000000000e+02   1.0044000579149006e+00
   8.2700000000000000e+02   1.0044010761371169e+00
   8.2800000000000000e+02   1.0044021062749788e+00
   8.2900000000000000e+02   1.0044031485388487e+00
   8.3000000000000000e+02   1.0044042031440703e+00
   8.3100000000000000e+02   1.0044052703111173e+00
   8.3200000000000000e+02   1.0044063502657434e+00
   8.3300000000000000e+02   1.0044074432391437e+00
   8.3400000000000000e+02   1.0044085494681210e+00
   8.3500000000000000e+02   1.0044096691952542e+00
   8.3600000000000000e+02   1.0044108026690777e+00
   8.3700000000000000e+02   1.0044119501442628e+00
   8.3800000000000000e+02   1.0044131118818103e+00
   8.3900000000000000e+02   1.0044142881492475e+00
   8.4000000000000000e+02   1.0044154792208335e+00
   8.4100000000000000e+02   1.0044166853777732e+00
   8.4200000000000000e+02   1.0044179069084356e+00
   8.4300000000000000e+02   1.0044191441085883e+00
   8.4400000000000000e+02   1.0044203972816321e+00
   8.4500000000000000e+02   1.0044216667388495e+00
   8.4600000000000000e+02   1.0044229527996624e+00
   8.4700000000000000e+02   1.0044242557919032e+00
   8.4800000000000000e+02   1.0044255760520884e+00
   8.4900000000000000e+02   1.0044269139257098e+00
   8.5000000000000000e+02   1.0044282697675375e+00
   8.5100000000000000e+02   1.0044296439419307e+00
   8.5200000000000000e+02   1.0044310368231666e+00
   8.5300000000000000e+02   1.0044324487957770e+00
   8.5400000000000000e+02   1.0044338802549038e+00
   8.5500000000000000e+02   1.0044353316066683e+00
   8.5600000000000000e+02   1.0044368032685531e+00
   8.5700000000000000e+02   1.0044382956698017e+00
   8.5800000000000000e+02   1.0044398092518383e+00
   8.5900000000000000e+02   1.0044413444687026e+00
   8.6000000000000000e+02   1.0044429017874978e+00
   8.6100000000000000e+02   1.0044444816888725e+00
   8.6200000000000000e+02   1.0044460846675096e+00
   8.6300000000000000e+02   1.0044477112326435e+00
   8.6400000000000000e+02   1.0044493619085983e+00
   8.6500000000000000e+02   1.0044510372353528e+00
   8.6600000000000000e+02   1.0044527377691266e+00
   8.6700000000000000e+02   1.0044544640829971e+00
   8.6800000000000000e+02   1.0044562167675417e+00
   8.6900000000000000e+02   1.0044579964315106e+00
   8.7000000000000000e+02   1.0044598037025330e+00
   8.7100000000000000e+02   1.0044616392278523e+00
   8.7200000000000000e+02   1.0044635036750977e+00
   8.7300000000000000e+02   1.0044653977330966e+00
   8.7400000000000000e+02   1.0044673221127201e+00
   8.7500000000000000e+02   1.0044692775477686e+00
   8.7600000000000000e+02   1.0044712647959104e+00
   8.7700000000000000e+02   1.0044732846396540e+00
   8.7800000000000000e+02   1.0044753378873759e+00
   8.7900000000000000e+02   1.0044774253744002e+00
   8.8000000000000000e+02   1.0044795479641278e+00
   8.8100000000000000e+02   1.0044817065492286e+00
   8.8200000000000000e+02   1.0044839020528880e+00
   8.8300000000000000e+02   1.0044861354301247e+00
   8.8400000000000000e+02   1.0044884076691756e+00
   8.8500000000000000e+02   1.0044907197929467e+00
   8.8600000000000000e+02   1.0044930728605546e+00
   8.8700000000000000e+02   1.0044954679689331e+00
   8.8800000000000000e+02   1.0044979062545465e+00
   8.8900000000000000e+02   1.0045003888951751e+00
   8.9000000000000000e+02   1.0045029171118174e+00
   8.9100000000000000e+02   1.0045054921706860e+00
   8.9200000000000000e+02   1.0045081153853226e+00
   8.9300000000000000e+02   1.0045107881188242e+00
   8.9400000000000000e+02   1.0045135117862074e+00
   8.9500000000000000e+02   1.0045162878569012e+00
   8.9600000000000000e+02   1.0045191178573825e+00
   8.9700000000000000e+02   1.0045220033739790e+00
   8.9800000000000000e+02   1.0045249460558225e+00
   8.9900000000000000e+02   1.0045279476179942e+00
   9.0000000000000000e+02   1.0045310098448466e+00
   9.0100000000000000e+02   1.0045341345935386e+00
   9.0200000000000000e+02   1.0045373237977866e+00
   9.0300000000000000e+02   1.0045405794718465e+00
   9.0400000000000000e+02   1.0045439037147497e+00
   9.0500000000000000e+02   1.0045472987148112e+00
   9.0600000000000000e+02   1.0045507667544225e+00
   9.0700000000000000e+02   1.0045543102151600e+00
   9.0800000000000000e+02   1.0045579315832334e+00
   9.0900000000000000e+02   1.0045616334552876e+00
   9.1000000000000000e+02   1.0045654185446056e+00
   9.1100000000000000e+02   1.0045692896877241e+00
   9.1200000000000000e+02   1.0045732498515147e+00
   9.1300000000000000e+02   1.0045773021407476e+00
   9.1400000000000000e+02   1.0045814498061973e+00
   9.1500000000000000e+02   1.0045856962533211e+00
   9.1600000000000000e+02   1.0045900450515666e+00
   9.1700000000000000e+02   1.0045944999443557e+00
   9.1800000000000000e+02   1.0045990648598107e+00
   9.1900000000000000e+02   1.0046037439222819e+00
   9.2000000000000000e+02   1.0046085414647488e+00
   9.2100000000000000e+02   1.0046134620421705e+00
   9.2200000000000000e+02   1.0046185104458794e+00
   9.2300000000000000e+02   1.0046236917191049e+00
   9.2400000000000000e+02   1.0046290111737388e+00
   9.2500000000000000e+02   1.0046344744084528e+00
   9.2600000000000000e+02   1.0046400873283063e+00
   9.2700000000000000e+02   1.0046458561659815e+00
   9.2800000000000000e+02   1.0046517875048073e+00
   9.2900000000000000e+02   1.0046578883037540e+00
   9.3000000000000000e+02   1.0046641659245916e+00
   9.3100000000000000e+02   1.0046706281614437e+00
   9.3200000000000000e+02   1.0046772832729702e+00
   9.3300000000000000e+02   1.0046841400174775e+00
   9.3400000000000000e+02   1.0046912076912502e+00
   9.3500000000000000e+02   1.0046984961704686e+00
   9.3600000000000000e+02   1.0047060159571037e+00
   9.3700000000000000e+02   1.0047137782292357e+00
   9.3800000000000000e+02   1.0047217948963048e+00
   9.3900000000000000e+02   1.0047300786598625e+00
   9.4000000000000000e+02   1.0047386430804821e+00
   9.4100000000000000e+02   1.0047475026515504e+00
   9.4200000000000000e+02   1.0047566728808037e+00
   9.4300000000000000e+02   1.0047661703805495e+00
   9.4400000000000000e+02   1.0047760129676897e+00
   9.4500000000000000e+02   1.0047862197747983e+00
   9.4600000000000000e+02   1.0047968113737074e+00
   9.4700000000000000e+02   1.0048078099132787e+00
   9.4800000000000000e+02   1.0048192392732811e+00
   9.4900000000000000e+02   1.0048311252366375e+00
   9.5000000000000000e+02   1.0048434956826187e+00
   9.5100000000000000e+02   1.0048563808040347e+00
   9.5200000000000000e+02   1.0048698133519605e+00
   9.5300000000000000e+02   1.0048838289121598e+00
   9.5400000000000000e+02   1.0048984662180824e+00
   9.5500000000000000e+02   1.0049137675062154e+00
   9.5600000000000000e+02   1.0049297789206022e+00
   9.5700000000000000e+02   1.0049465509746602e+00
   9.5800000000000000e+02   1.0049641390799657e+00
   9.5900000000000000e+02   1.0049826041535990e+00
   9.6000000000000000e+02   1.0050020133179944e+00
   9.6100000000000000e+02   1.0050224407101265e+00
   9.6200000000000000e+02   1.0050439684204571e+00
   9.6300000000000000e+02   1.0050666875865408e+00
   9.6400000000000000e+02   1.0050906996717786e+00
   9.6500000000000000e+02   1.0051161179668873e+00
   9.6600000000000000e+02   1.0051430693605738e+00
   9.6700000000000000e+02   1.0051716964373407e+00
   9.6800000000000000e+02   1.0052021599749892e+00
   9.6900000000000000e+02   1.0052346419333487e+00
   9.7000000000000000e+02   1.0052693490504725e+00
   9.7100000000000000e+02   1.0053065171949669e+00
   9.7200000000000000e+02   1.0053464166661070e+00
   9.7300000000000000e+02   1.0053893586908242e+00
   9.7400000000000000e+02   1.0054357034441175e+00
   9.7500000000000000e+02   1.0054858700250791e+00
   9.7600000000000000e+02   1.0055403489662180e+00
   9.7700000000000000e+02   1.0055997180566427e+00
   9.7800000000000000e+02   1.0056646625460246e+00
   9.7900000000000000e+02   1.0057360012059795e+00
   9.8000000000000000e+02   1.0058147203203827e+00
   9.8100000000000000e+02   1.0059020185535172e+00
   9.8200000000000000e+02   1.0059993669615559e+00
   9.8300000000000000e+02   1.0061085904259779e+00
   9.8400000000000000e+02   1.0062319799294968e+00
   9.8500000000000000e+02   1.0063724501113311e+00
   9.8600000000000000e+02   1.0065337647500467e+00
   9.8700000000000000e+02   1.0067208666429048e+00
   9.8800000000000000e+02   1.0069403723458679e+00
   9.8900000000000000e+02   1.0072013353775366e+00
   9.9000000000000000e+02   1.0075164621669248e+00
   9.9100000000000000e+02   1.0079041228306598e+00
   9.9200000000000000e+02   1.0083918238336356e+00
   9.9300000000000000e+02   1.0090225196913176e+00
   9.9400000000000000e+02   1.0098668029048405e+00
   9.9500000000000000e+02   1.0110482238027241e+00
   9.9600000000000000e+02   1.0128006986616249e+00
   9.9700000000000000e+02   1.0156113310753729e+00
   9.9800000000000000e+02   1.0218612790682005e+00

